Contextualizing Sink Knowledge for Java Vulnerability Discovery

Java applications are prone to vulnerabilities stemming from the insecure use of security-sensitive APIs, such as file operations enabling path traversal or deserialization routines allowing remote code execution. These sink APIs encode critical information for vulnerability discovery: the program-specific constraints required to reach them and the exploitation conditions necessary to trigger security flaws. Despite this, existing fuzzers largely overlook such vulnerability-specific knowledge, limiting their effectiveness. We present GONDAR, a sink-centric fuzzing framework that systematically leverages sink API semantics for targeted vulnerability discovery. GONDAR first identifies reachable and exploitable sink call sites through CWE-specific scanning combined with LLM-assisted static filtering. It then deploys two specialized agents that work collaboratively with a coverage-guided fuzzer: an exploration agent generates inputs to reach target call sites by iteratively solving path constraints, while an exploitation agent synthesizes proof-of-concept exploits by reasoning about and satisfying vulnerability-triggering conditions. The agents and fuzzer continuously exchange seeds and runtime feedback, complementing each other. We evaluated GONDAR on real-world Java benchmarks, where it discovers four times more vulnerabilities than Jazzer, the state-of-the-art Java fuzzer. Notably, an earlier GONDAR version contributed to Team Atlanta's first-place CRS in the DARPA AI Cyber Challenge, and is integrated into OSS-CRS, a sandbox project in The Linux Foundation's OpenSSF, to analyze open-source Java projects, where it has already uncovered a zero-day vulnerability.

==> abstract.txt <==
Java applications are prone to vulnerabilities stemming from the
insecure use of security-sensitive APIs, such as file operations
enabling path traversal or deserialization routines allowing remote
code execution.  These sink APIs encode critical information for
vulnerability discovery: the program-specific constraints required
to reach them and the exploitation conditions necessary to trigger
security flaws.  Despite this, existing fuzzers largely overlook such
vulnerability-specific knowledge, limiting their effectiveness.

We present GONDAR, a sink-centric fuzzing framework that systematically
leverages sink API semantics for targeted vulnerability discovery.
GONDAR first identifies reachable and exploitable sink call
sites through CWE-specific scanning combined with LLM-assisted
static filtering.  It then deploys two specialized agents that work
collaboratively with a coverage-guided fuzzer: an exploration agent
generates inputs to reach target call sites by iteratively solving path
constraints, while an exploitation agent synthesizes proof-of-concept
exploits by reasoning about and satisfying vulnerability-triggering
conditions.  The agents and fuzzer continuously exchange seeds and
runtime feedback, complementing each other.  We evaluated GONDAR
on real-world Java benchmarks, where it discovers four times more
vulnerabilities than Jazzer, the state-of-the-art Java fuzzer.
Notably, an earlier GONDAR version contributed to Team Atlanta's
first-place CRS in the DARPA AI Cyber Challenge, and is integrated
into OSS-CRS, a sandbox project in The Linux Foundation's OpenSSF,
to analyze open-source Java projects, where it has already uncovered
a zero-day vulnerability.


==> data/color/examples/data.txt <==
1 1 1
1 2 2
1 3 3
1 4 4
1 5 5
1 6 6
1 7 7
1 8 8
2 1 1
2 2 2
2 3 3
2 4 4
2 5 5
2 6 6
2 7 7
2 8 8


==> data/per-cpv/baseline-ls.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,0
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,0
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,0
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,1,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,0
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0


==> data/per-cpv/baseline.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,0
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,0
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,0
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,0
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0


==> data/per-cpv/codeql.csv <==
CPV,Reached,Exploited,Detected
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,0,0,0
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,0,0,1
feign::BodyTemplateFuzzer:cpv_2,0,0,0
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,0,0,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,0,0,0
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,0,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,0,0,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,0,0,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,0,0,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,0,0,0
r1-zookeeper::DataTreeFuzzer:cpv_2,0,0,0
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,0,0,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,0,0,0
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,0,0,0
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,0,0,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,0,0,0
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,0,0,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,0,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,0,0,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,0,0,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,0,0,0
shiro::one.ShiroOne:cpv_0,0,0,1
tika::one.TikaOne+one.TikaOneFDP:cpv_0,0,0,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0,0
xstream::XmlFuzzer:cpv_2,0,0,0
xstream::XmlFuzzer:cpv_4,0,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0,0


==> data/per-cpv/llmpocgen_expkit_no-fuzzer.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,0,0
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,1
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,0,0
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,0,0
r1-zookeeper::DataTreeFuzzer:cpv_2,0,0
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,0,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,0,0
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,1,1
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,1
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,0,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-directed-fuzzer_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,0
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,0
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,1,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,1,1
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,0,0
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0


==> data/per-cpv/result-12h-expkit_gpt-5_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,1
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,1
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,1
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0


==> data/per-cpv/result-12h-llmpocgen_expkit_gemini-2_5-flash-lite_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-llmpocgen_expkit_gemini-2_5-pro_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,1
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,1
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,1,1
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,1
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,1,1
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,1,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,1
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,1,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-llmpocgen_expkit_glm-5_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,1
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,1
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,1,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,1,1
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,1
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,1,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,0


==> data/per-cpv/result-12h-llmpocgen_expkit_gpt-5-nano_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,0


==> data/per-cpv/result-12h-llmpocgen_expkit_gpt-5_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,1
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,1
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,1,1
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,1,1
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-llmpocgen_expkit_gpt-oss-120b_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,1,1
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,1,1
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,1,1
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,0


==> data/per-cpv/result-12h-llmpocgen_expkit_sonnet-4_5_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,1,1
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,1
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,1,1
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,1,1
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,1
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,1
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,1
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,1
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,1
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,1,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-llmpocgen_gpt-5_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,1,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,1,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,1,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,1,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,1,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,1,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,1,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,1,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,1,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,1,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,1,1
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,0
xstream::XmlFuzzer:cpv_2,1,1
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,0


==> data/per-cpv/result-12h-simple-agent_gemini-2_5-flash-lite_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,0,0
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,0,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,0,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,0,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,0,0
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,1,1
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,0
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,0,0
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,0,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,0,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/result-12h-simple-agent_gemini-2_5-pro_cpv.csv <==
CPV,Reached,Exploited
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,1,1
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,1,1
feign::BodyTemplateFuzzer:cpv_2,1,1
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,0,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,1,1
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,1,1
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,1,1
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,1,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,1,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,0,0
r1-zookeeper::DataTreeFuzzer:cpv_2,1,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,1,1
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,1,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,1,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,1,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,1,1
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,1,1
r3-tika::com.example.XliffParserFuzzer:cpv_0,1,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,1,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,1,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,0,0
shiro::one.ShiroOne:cpv_0,0,0
tika::one.TikaOne+one.TikaOneFDP:cpv_0,1,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,1,1
xstream::XmlFuzzer:cpv_2,0,0
xstream::XmlFuzzer:cpv_4,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,1,1


==> data/per-cpv/spotbugs.csv <==
CPV,Reached,Exploited,Detected
activemq::one.ActivemqOne+one.ActivemqOneFDP:cpv_0,0,0,0
batik::one.BatikOne+one.BatikOneFDP:cpv_0,0,0,0
bcel::one.BCELOne+one.BCELOneFDP:cpv_0,0,0,1
cxf::three.CXFThree+three.CXFThreeFDP:cpv_2,0,0,1
feign::BodyTemplateFuzzer:cpv_2,0,0,0
fuzzy::one.FuzzyOne+one.FuzzyOneFDP:cpv_0,0,0,0
geonetwork::one.GeonetworkOne+one.GeonetworkOneFDP:cpv_0,0,0,0
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_0,0,0,1
imaging::one.ImagingOne+one.ImagingOneFDP:cpv_1,0,0,0
imaging::two.ImagingTwo+two.ImagingTwoFDP:cpv_2,0,0,1
jackson-databind::one.JacksonDatabindOne+one.JacksonDatabindOneFDP:cpv_0,0,0,0
jakarta-mail-api::one.MailApiHarnessOne+one.MailApiHarnessOneFDP:cpv_0,0,0,0
jenkins::five.JenkinsFive+five.JenkinsFiveFDP:cpv_14,0,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_12,0,0,0
jenkins::four.JenkinsFour+four.JenkinsFourFDP:cpv_13,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_1,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_11,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_2,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_3,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_4,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_5,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_6,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_7,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_8,0,0,0
jenkins::three.JenkinsThree+three.JenkinsThreeFDP:cpv_9,0,0,0
jenkins::two.JenkinsTwo+two.JenkinsTwoFDP:cpv_0,0,0,1
kylin::one.KylinOne+one.KylinOneFDP:cpv_0,0,0,1
oripa::one.OripaOne+one.OripaOneFDP:cpv_0,0,0,0
pac4j::one.Pac4jOne+one.Pac4jOneFDP:cpv_0,0,0,1
r1-zookeeper::DataTreeFuzzer:cpv_2,0,0,1
r1-zookeeper::MultiProcessTxnFuzzer:cpv_3,0,0,0
r2-apache-commons-compress::CompressTarFuzzer:cpv_2,0,0,1
r2-apache-commons-compress::CompressZipFuzzer:cpv_0,0,0,1
r2-apache-commons-compress::CompressorGzipFuzzer:cpv_1,0,0,1
r2-apache-commons-compress::ExpanderFuzzer:cpv_3,0,0,0
r2-zookeeper::MultiProcessTxnFuzzer:cpv_0,0,0,1
r3-tika::com.example.RTFParserFuzzer:cpv_1,0,0,1
r3-tika::com.example.TextAndCSVParserFuzzer:cpv_3,0,0,0
r3-tika::com.example.TikaAppUnpackerFuzzer:cpv_4,0,0,0
r3-tika::com.example.TikaAppUntarringFuzzer:cpv_2,0,0,0
r3-tika::com.example.XliffParserFuzzer:cpv_0,0,0,1
r3-tika-delta-01::com.example.HtmlParserFuzzer:cpv_0,0,0,1
r3-tika-delta-03::com.example.ThreeDXMLParserFuzzer:cpv_0,0,0,1
r3-tika-delta-04::com.example.TikaAppRUnpackerFuzzer:cpv_0,0,0,0
r3-tika-delta-05::com.example.TikaAppUnpackerFuzzer:cpv_0,0,0,0
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_0,0,0,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_1,0,0,1
rdf4j::one.Rdf4jOne+one.Rdf4jOneFDP:cpv_2,0,0,0
shiro::one.ShiroOne:cpv_0,0,0,1
tika::one.TikaOne+one.TikaOneFDP:cpv_0,0,0,0
widoco::one.WidocoOne+one.WidocoOneFDP:cpv_0,0,0,0
xstream::XmlFuzzer:cpv_2,0,0,1
xstream::XmlFuzzer:cpv_4,0,0,0
ztzip::one.ZTZIPOne+one.ZTZIPOneFDP:cpv_0,0,0,0


==> data/spider/directed-fuzzer.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,6,2
CWE-078 (cmd-inj),9,4,3
CWE-089 (sql-inj),1,1,0
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),4,3,2
CWE-502 (unsafe-deser),7,1,0
CWE-611 (xxe),7,5,0
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,3,1


==> data/spider/expkit_gpt-5.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),6,2,2
CWE-078 (cmd-inj),9,3,3
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),3,3,3
CWE-502 (unsafe-deser),6,1,0
CWE-611 (xxe),4,2,0
CWE-643 (xpath-inj),3,2,2
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,5,5
CWE-022 (path-trav),5,3,3
CWE-470 (unsafe-refl),1,0,0
CWE-502 (unsafe-deser),1,0,0
CWE-611 (xxe),3,3,2


==> data/spider/llmpocgen_expkit_gemini-2_5-flash-lite.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,9,5
CWE-078 (cmd-inj),9,4,4
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),4,2,1
CWE-502 (unsafe-deser),7,3,2
CWE-611 (xxe),7,6,3
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,4,4


==> data/spider/llmpocgen_expkit_gemini-2_5-pro.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),5,5,5
CWE-022 (path-trav),6,5,4
CWE-078 (cmd-inj),9,7,6
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),1,1,0
CWE-470 (unsafe-refl),3,3,3
CWE-502 (unsafe-deser),1,0,0
CWE-502 (unsafe-deser),6,5,4
CWE-611 (xxe),3,3,3
CWE-611 (xxe),4,3,2
CWE-643 (xpath-inj),3,2,2
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,5


==> data/spider/llmpocgen_expkit_glm-5.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,11,9
CWE-078 (cmd-inj),9,5,4
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),4,4,3
CWE-502 (unsafe-deser),7,4,3
CWE-611 (xxe),7,6,5
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,4


==> data/spider/llmpocgen_expkit_gpt-5-nano.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,9,4
CWE-078 (cmd-inj),9,4,4
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),4,3,3
CWE-502 (unsafe-deser),7,2,1
CWE-611 (xxe),7,6,3
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,4


==> data/spider/llmpocgen_expkit_gpt-5.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),6,5,4
CWE-078 (cmd-inj),9,4,4
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),3,3,3
CWE-502 (unsafe-deser),6,4,3
CWE-611 (xxe),4,3,1
CWE-643 (xpath-inj),3,2,2
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,5
CWE-022 (path-trav),5,5,4
CWE-470 (unsafe-refl),1,1,1
CWE-502 (unsafe-deser),1,0,0
CWE-611 (xxe),3,3,3


==> data/spider/llmpocgen_expkit_gpt-oss-120b.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,10,4
CWE-078 (cmd-inj),9,5,5
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),4,3,3
CWE-502 (unsafe-deser),7,3,1
CWE-611 (xxe),7,6,4
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,4


==> data/spider/llmpocgen_expkit_sonnet-4_5.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),5,5,5
CWE-470 (unsafe-refl),1,1,0
CWE-502 (unsafe-deser),1,0,0
CWE-611 (xxe),3,3,3
CWE-022 (path-trav),6,4,4
CWE-078 (cmd-inj),9,6,6
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),3,3,3
CWE-502 (unsafe-deser),6,4,3
CWE-611 (xxe),4,3,3
CWE-643 (xpath-inj),3,2,2
CWE-730 (regex-inj),3,3,3
CWE-918 (ssrf),6,5,5


==> data/spider/llmpocgen_gpt-5.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),6,5,1
CWE-078 (cmd-inj),9,4,4
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,0
CWE-470 (unsafe-refl),3,2,1
CWE-502 (unsafe-deser),6,5,1
CWE-611 (xxe),4,3,0
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,3,2
CWE-918 (ssrf),6,4,4
CWE-022 (path-trav),5,5,1
CWE-470 (unsafe-refl),1,0,0
CWE-502 (unsafe-deser),1,0,0
CWE-611 (xxe),3,3,1


==> data/spider/no-fuzz.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,9,8
CWE-078 (cmd-inj),9,2,2
CWE-089 (sql-inj),1,1,1
CWE-090 (ldap-inj),1,1,1
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,1,1
CWE-470 (unsafe-refl),4,2,2
CWE-502 (unsafe-deser),7,3,2
CWE-611 (xxe),7,5,3
CWE-643 (xpath-inj),3,2,2
CWE-730 (regex-inj),3,1,1
CWE-918 (ssrf),6,4,4


==> data/spider/plain_jazzer.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),6,5,0
CWE-078 (cmd-inj),9,4,2
CWE-089 (sql-inj),1,1,0
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),3,2,1
CWE-502 (unsafe-deser),6,1,0
CWE-611 (xxe),4,5,0
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,4,1


==> data/spider/plain_jazzer_large_scale.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),6,5,0
CWE-078 (cmd-inj),9,4,2
CWE-089 (sql-inj),1,1,0
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),3,2,1
CWE-502 (unsafe-deser),6,3,0
CWE-611 (xxe),4,5,0
CWE-643 (xpath-inj),3,2,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,5,1


==> data/spider/simple-agent_gemini-2_5-flash-lite.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,4,3
CWE-078 (cmd-inj),9,3,3
CWE-089 (sql-inj),1,0,0
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),4,1,1
CWE-502 (unsafe-deser),7,0,0
CWE-611 (xxe),7,2,0
CWE-643 (xpath-inj),3,1,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,1,1


==> data/spider/simple-agent_gemini-2_5-pro.csv <==
CWE,Total_CPVs,Ttl_R,Ttl_E
CWE-022 (path-trav),11,8,4
CWE-078 (cmd-inj),9,3,3
CWE-089 (sql-inj),1,0,0
CWE-090 (ldap-inj),1,0,0
CWE-094 (script-inj),1,1,1
CWE-117 (log-inj),1,0,0
CWE-470 (unsafe-refl),4,1,1
CWE-502 (unsafe-deser),7,0,0
CWE-611 (xxe),7,2,1
CWE-643 (xpath-inj),3,1,1
CWE-730 (regex-inj),3,2,2
CWE-918 (ssrf),6,3,3


==> data/tool_coords.csv <==
Tool,Reached,Exploited
GsysAF,32,28
GsysFlashLite,36,26
GsysGLM,43,35
GsysGPT,42,37
GsysGPTOSS,41,29
GsysGemini,46,41
GsysNano,38,27
GsysRO,40,18
GsysSonnet,43,41
GsysXO,29,25
baseline,26,8
baselineLS,29,8
directedJazzer,28,12
reactFL,15,12
reactPro,21,16


==> tables/agent_exploitation.csv <==
Model,Beepseed Avg,Beepseed P90,Stacktrace Avg,Stacktrace P90,Solved 1st,Solved 2-4,Solved 5+,No-Cov Fuzz,Unsolved,Success Rate
gpt-5,4.6,10.6,3.3,9,29 (20),14 (6),7 (2),36 (4),43 (20),61%
gemini-2.5-pro,3.7,6.8,2.1,3,16 (12),13 (4),6 (3),22 (9),44 (12),70%
sonnet-4.5,4.1,12.4,2.9,10.6,11 (8),19 (7),20 (11),35 (5),41 (20),61%
gpt-5-nano,5.9,23.5,3.6,18.4,7 (6),7 (6),6 (5),30 (7),71 (27),47%
gemini-2.5-flash-lite,4.7,10.8,2.4,6.6,4 (4),4 (2),1 (1),30 (8),79 (36),29%
gpt-oss-120b,4.8,6.7,2.6,3.7,14 (13),3 (3),1 (1),17 (5),127 (18),55%
glm-5,5.6,8,2.7,3,7 (7),2 (2),0 (0),7 (5),195 (25),36%


==> tables/agent_exploration.csv <==
Model,Reached Iter1,Reached Iter2,Reached Iter3+,Unreached Iter1,Unreached Iter2,Unreached Iter3+
gpt-5,42,4,1,0,23,18
gemini-2.5-pro,48,4,1,0,2,33
sonnet-4.5,44,3,0,0,1,40
gpt-5-nano,32,2,0,0,17,37
gemini-2.5-flash-lite,28,7,0,0,10,43
gpt-oss-120b,35,6,0,0,5,42
glm-5,32,11,1,0,32,12


==> tables/agent_filtering.csv <==
Model,TP,FP,FN,TN,Cost
gpt-5,52,331,0,578,$353.39
gemini-2.5-pro,50,308,2,601,$123.74
sonnet-4.5,51,304,1,605,$751.93
gpt-5-nano,51,413,1,496,$4.60
gemini-2.5-flash-lite,51,273,1,636,$40.99
gpt-oss-120b,52,692,0,217,$1.74
glm-5,51,309,1,600,$19.32


==> tables/cwe_internals_static_analysis.csv <==
CWE,Expected_CPVs,Original_CPVs,Original_Findings,Test_Filtered_Out,Unreachable,Unexploitable,Final_CPVs,Final_Findings,Cost_USD
CWE-022 (path-trav),11,11,3955,2420,1078,284,10,97,6.604014
CWE-078 (cmd-inj),9,9,540,170,246,72,8,50,3.155316
CWE-089 (sql-inj),1,1,6,0,0,0,1,6,0.0
CWE-090 (ldap-inj),1,1,3,0,0,0,1,3,0.0
CWE-094 (script-inj),1,1,1,0,0,0,1,1,0.0
CWE-117 (log-inj),1,1,1392,1355,33,0,1,4,0.0
CWE-470 (unsafe-refl),4,4,240,34,132,27,4,47,1.150971
CWE-502 (unsafe-deser),7,7,1236,557,586,54,7,39,0.0
CWE-611 (xxe),7,7,102,33,21,13,7,35,0.243312
CWE-643 (xpath-inj),3,3,5,0,0,0,3,5,0.0
CWE-730 (regex-inj),3,3,285,252,24,0,3,9,0.0
CWE-918 (ssrf),6,6,497,71,289,50,6,87,2.278992
TOTAL,54,54,8262,4892,2409,500,52,383,13.432605


==> tables/cwes.csv <==
CWE-ID,Short Name,Full Name
CWE-022,Path Traversal
CWE-078,OS Command Injection
CWE-089,SQL Injection
CWE-090,LDAP Injection
CWE-094,Code Injection
CWE-117,Log Injection
CWE-470,Unsafe Reflection
CWE-502,Deserialization of Untrusted Data
CWE-611,Improper Restriction of XML External Entity Reference (XXE)
CWE-643,XPath Injection
CWE-730,Denial of Service (Regular Expression Injection)
CWE-918,Server-Side Request Forgery


==> tables/dataset.csv <==
Project,AIXCC,                  CLoC,  Number_Of_Harnesses, Number_Of_CPVs, Expected_CWEs
activemq,no,                   807029,         2,                 1,          CWE-470
batik,no,                      295473,         2,                 1,          CWE-918
bcel,no,                       54529,          2,                 1,          CWE-022
cxf,no,                        1110913,        1,                 1,          CWE-918
feign,no,                      54074,          1,                 1,          CWE-730
fuzzy,no,                      2241,           2,                 1,          CWE-643
geonetwork,no,                 1049370,        2,                 1,          CWE-078
imaging,no,                    48239,          4,                 3,          CWE-078;CWE-643;CWE-730
jackson-databind,no,           163652,         2,                 1,          CWE-470
jakarta-mail-api,no,           74575,          2,                 1,          CWE-611
jenkins,no,                    502927,         7,                 14,         CWE-022;CWE-078;CWE-089;CWE-090;CWE-094;CWE-117;CWE-470;CWE-502;CWE-643;CWE-730;CWE-918
kylin,no,                      393762,         1,                 1,          CWE-078
oripa,no,                      998525,         2,                 1,          CWE-611
pac4j,no,                      56865,          1,                 1,          CWE-502
rdf4j,no,                      113206,         1,                 3,          CWE-022;CWE-611
shiro,no,                      36850,          1,                 1,          CWE-502
widoco,no,                     46081,          1,                 1,          CWE-022
xstream,no,                    79666,          1,                 2,          CWE-470;CWE-611
ztzip,no,                      7255,           1,                 1,          CWE-022
apache-commons-compress,yes,   84818,          4,                 4,          CWE-022;CWE-502;CWE-078;CWE-918
tika,no,                       261118,        10,                10,          CWE-022;CWE-078;CWE-502;CWE-611;CWE-918
zookeeper,yes,                 190077,         3,                 3,          CWE-022;CWE-502;CWE-078
TOTAL,,


==> tables/internals_dynamic_analysis.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,26,28,100.87635124999998,1,0,49,55,332,347,28,1,48,108.81824000000002,1,1,1,1,1
apache-commons-compress,yes,4,2,10,14,12,19.20915750000001,3,0,5,15,10,102,7,3,3,21.059506999999996,3,3,3,3,3
batik,no,1,0,0,0,0,0.0,0,0,5,71,4,209,0,0,2,116.68493,1,1,1,1,1
bcel,no,1,0,14,17,14,25.554415,1,0,1,37,3,190,1,1,1,54.168344000000005,1,1,0,1,1
cxf,no,1,1,25,41,26,221.66743375000004,1,0,2,2,4,4,2,1,1,0.10404,1,1,1,1,1
feign,no,1,0,1,0,1,0.21340000000000003,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,1,2,0.473085,1,0,4,4,15,15,15,1,2,2.899162,1,1,0,1,1
geonetwork,no,1,0,2,3,2,1.2221350000000002,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,49,40,206.41603750000004,0,0,2,31,16,81,3,1,2,56.99291299999999,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,24,27,56,51,107.97474875000002,10,0,46,90,353,928,70,10,24,107.07205400000002,10,11,11,11,11
kylin,no,1,0,3,3,3,2.02687625,1,0,4,7,23,36,25,1,1,4.490852,1,1,1,1,1
oripa,no,1,0,2,1,2,0.38080749999999997,1,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.47933000000000003,0,0,9,9,17,17,0,0,3,10.453009,0,1,0,1,0
rdf4j,no,3,2,16,29,18,70.93798375000006,3,0,3,21,55,286,6,3,3,18.092443000000003,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika-delta,yes,1,0,16,29,16,83.65136499999998,1,0,1,13,2,132,1,1,1,16.974098,1,1,1,1,1
tika-delta,yes,3,0,45,106,45,240.75317499999997,2,0,2,5,16,40,2,1,1,8.095617,1,1,1,2,1
tika,no,1,0,12,25,12,53.628566250000006,1,0,18,54,44,174,0,0,8,27.408956000000003,0,1,0,1,0
tika,yes,5,0,31,76,31,156.05366249999994,3,0,6,12,58,108,2,2,3,7.026065,2,3,2,3,2
widoco,no,1,2,2,4,4,2.2931475,1,0,1,10,2,113,1,1,1,8.272158000000001,1,1,1,1,1
xstream,no,2,3,14,11,17,36.10732749999999,1,1,7,19,85,166,1,1,3,18.217663,1,2,2,2,2
zookeeper,yes,3,3,3,4,6,4.657475000000001,1,0,14,14,62,62,3,1,6,16.883849,2,3,3,3,3
ztzip,no,1,0,11,21,11,34.66619500000001,1,0,1,4,4,27,1,1,1,4.564277000000001,1,1,1,1,1


==> tables/internals_static_analysis.csv <==
Project,AIXCC,Expected_CPVs,Original_CPVs,Original_Findings,Test_Filtered_Out,Unreachable,Unexploitable,Final_CPVs,Final_Findings,Cost_USD
activemq,no,1,1,131,12,82,23,1,14,6.289005
apache-commons-compress,yes,4,4,51,6,33,0,4,12,0.0
batik,no,1,1,59,30,0,0,1,29,9.334049
bcel,no,1,1,61,29,23,0,1,9,0.0
cxf,no,1,1,197,6,120,42,1,29,32.696294
feign,no,1,1,25,23,0,0,1,2,0.0
fuzzy,no,1,1,1,0,0,0,1,1,0.0
geonetwork,no,1,1,1,0,0,0,1,1,0.0
imaging,no,3,3,17,13,0,0,3,4,0.0
jackson-databind,no,1,1,27,1,6,0,1,20,8.570783
jakarta-mail-api,no,1,1,9,0,0,0,1,9,0.0
jenkins,no,14,14,4428,2655,1601,105,13,65,33.003284
kylin,no,1,1,148,145,0,0,1,3,0.0
oripa,no,1,1,2,0,0,0,1,2,0.0
pac4j,no,1,1,1,0,0,0,1,1,0.0
rdf4j,no,3,3,78,1,51,4,3,22,15.383005
shiro,no,1,1,9,1,0,0,1,8,0.0
tika,no,1,1,902,672,119,99,1,12,68.694211
tika,yes,5,5,494,265,54,62,4,37,85.441388
tika-delta,yes,4,4,782,490,72,158,4,62,80.08467
widoco,no,1,1,62,18,40,0,1,4,0.0
xstream,no,2,2,53,21,8,4,2,20,7.080929
zookeeper,yes,3,3,459,356,97,0,3,6,0.0
ztzip,no,1,1,265,148,103,3,1,11,6.814921
TOTAL,,54,54,8262,4892,2409,500,52,383,353.39253900000006


==> tables/overall_directed_jazzer.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
apache-commons-compress,yes,4,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,3,1,3,1
batik,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
bcel,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
cxf,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
feign,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
geonetwork,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,4,2,4,2
kylin,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
oripa,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
rdf4j,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,2,0,2,0
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
tika,yes,5,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,4,2,4,2
tika-delta,yes,4,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,2,0,2,0
widoco,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
xstream,no,2,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
zookeeper,yes,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,2,2,2,2
ztzip,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0


==> tables/overall_gondar_expkit_gpt-5.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,0,0,0,0,0.0,0,0,36,42,195,197,20,1,83.91522099999999,1,1,1,1,1
apache-commons-compress,yes,4,0,0,0,0,0.0,0,0,5,17,12,96,8,3,21.247339999999998,3,3,3,3,3
batik,no,1,0,0,0,0,0.0,0,0,6,96,12,303,0,0,145.42728400000001,1,1,1,1,1
bcel,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
cxf,no,1,0,0,0,0,0.0,0,0,2,2,4,4,3,1,0.146199,1,1,1,1,1
feign,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,0,0,0,0.0,0,0,4,4,8,8,8,1,1.5358489999999998,1,1,0,1,1
geonetwork,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,0,0,0,0.0,0,0,2,32,7,68,5,1,51.989515,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,0,0,0,0,0.0,0,0,31,74,298,788,12,5,56.83399099999999,6,5,5,6,6
kylin,no,1,0,0,0,0,0.0,0,0,7,13,33,81,37,1,14.254898,1,1,1,1,1
oripa,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,0,0,0,0,0.0,0,0,6,6,13,13,0,0,7.923365,0,1,0,1,0
rdf4j,no,3,0,0,0,0,0.0,0,0,4,22,21,208,7,3,12.812745000000001,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika-delta,yes,4,0,0,0,0,0.0,0,0,1,24,2,236,1,1,23.733338000000003,1,1,1,1,1
tika,no,1,0,0,0,0,0.0,0,0,1,15,3,196,1,1,27.330605000000002,1,1,1,1,1
tika,yes,5,0,0,0,0,0.0,0,0,1,13,2,97,4,1,5.303807,1,2,1,2,1
widoco,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
xstream,no,2,0,0,0,0,0.0,0,0,6,24,70,206,0,0,34.292114,0,1,0,1,0
zookeeper,yes,3,0,0,0,0,0.0,0,0,8,14,41,69,3,1,12.396265999999999,2,2,2,2,2
ztzip,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0


==> tables/overall_gondar_llmpocgen_expkit_gemini-2_5-flash-lite.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,56,28,3.8749593000000004,0,0,77,83,108,126,5,1,36,1.142656,1,1,1,1,1
apache-commons-compress,yes,4,2,10,34,12,1.4810378999999998,1,1,17,29,37,96,1,1,9,0.5832869999999999,2,3,2,3,3
batik,no,1,0,0,0,0,0.0,0,0,0,36,0,70,0,0,0,0.6106099999999999,0,0,0,0,0
bcel,no,1,0,14,25,14,1.1814099,0,0,3,14,18,31,0,0,1,0.241745,0,1,0,1,0
cxf,no,1,1,25,65,26,11.123369400000001,1,0,3,3,11,11,1,1,2,0.031619,1,1,1,1,1
feign,no,1,0,1,2,1,0.0022748,1,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,9,2,0.023914599999999998,1,0,6,6,22,22,0,0,2,0.135526,0,1,0,1,0
geonetwork,no,1,0,2,5,2,0.0333326,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
htmlunit,no,1,0,0,0,0,0.0,0,0,0,18,0,69,0,0,0,0.253344,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,48,40,10.256460800000003,0,0,0,36,0,75,0,0,0,0.25997499999999996,0,0,0,0,0
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,15,24,27,120,51,5.253771599999997,9,0,73,120,229,460,5,2,31,1.6014230000000007,6,10,8,10,8
kylin,no,1,0,3,7,3,0.0852386,1,0,6,9,17,21,0,0,1,0.056994,0,1,1,1,1
oripa,no,1,0,2,4,2,0.004763000000000001,1,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,5,1,0.027117399999999993,0,0,9,9,15,15,0,0,3,0.091051,0,1,0,1,0
rdf4j,no,3,2,16,50,18,2.9252033999999996,2,0,5,23,8,84,4,3,5,0.23994900000000002,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,39,12,1.4471042999999995,1,0,15,45,27,45,0,0,6,0.24480300000000002,0,1,0,1,0
tika,yes,5,0,31,90,31,5.2525883,1,0,19,37,32,71,2,1,7,0.405389,2,3,1,3,2
tika-delta,yes,4,0,61,198,61,14.464513599999993,0,0,7,22,8,18,0,0,3,0.10795,0,2,1,2,1
widoco,no,1,2,2,16,4,0.0449382,1,0,3,13,11,44,0,0,1,0.18574000000000002,0,1,1,1,1
xstream,no,2,3,14,32,17,2.1776437000000004,1,0,6,24,88,148,0,0,2,0.39684899999999995,0,1,0,1,0
zookeeper,yes,3,3,3,1,6,0.169106,0,0,13,13,30,30,0,0,5,0.198411,1,2,2,2,2
ztzip,no,1,0,11,51,11,2.0049428000000007,0,0,3,6,0,31,0,0,1,0.07344099999999999,1,1,1,1,1


==> tables/overall_gondar_llmpocgen_expkit_gemini-2_5-pro.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,78,28,203.71492625000002,1,0,14,20,42,100,71,1,14.526592999999998,1,1,1,1,1
apache-commons-compress,yes,4,2,10,21,12,18.4925925,4,3,8,23,43,177,62,3,21.812307,4,4,3,4,4
batik,no,1,0,0,0,0,0.0,0,0,1,57,15,338,2,1,31.645877000000002,1,1,1,1,1
bcel,no,1,0,14,32,14,46.98969625000001,1,1,0,40,0,182,0,0,34.747372,0,0,0,1,1
cxf,no,1,1,25,44,26,431.1413187500003,1,1,2,2,13,13,1,1,0.723271,1,1,1,1,1
feign,no,1,0,1,3,1,1.7446025,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,4,2,1.0042275,1,1,6,6,51,51,0,0,3.586983,0,1,0,1,1
geonetwork,no,1,0,2,4,2,0.94604,1,0,3,3,14,14,3,1,0.520283,1,1,1,1,1
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,78,40,476.13636875000014,0,0,2,36,35,302,37,1,39.11730600000001,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,24,27,108,51,163.71255875000003,10,0,52,94,211,479,121,10,52.735313999999995,12,11,11,12,12
kylin,no,1,0,3,7,3,3.4589487500000002,1,0,6,9,28,57,23,1,8.903704,1,1,1,1,1
oripa,no,1,0,2,4,2,0.4082975,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.40746250000000006,0,0,9,9,94,94,9,1,8.166642999999999,0,1,0,1,0
tika,yes,5,0,31,76,31,241.4530512500001,3,1,7,13,60,99,1,1,8.674906,2,3,2,4,3
tika-delta,yes,3,0,45,108,45,394.6810037500001,1,0,2,5,5,66,2,1,3.363522,1,1,1,2,1
zookeeper,yes,3,3,3,4,6,6.147957499999999,1,0,21,21,117,117,0,0,18.511606999999998,2,3,3,3,3
rdf4j,no,3,2,16,34,18,117.02002249999997,3,2,4,17,28,141,4,3,8.109598,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,29,12,81.77031500000002,1,0,9,27,81,203,0,0,14.556230000000003,1,1,0,1,1
tika-delta,yes,1,0,16,45,16,179.57835624999998,1,0,1,13,31,111,29,1,10.222475999999999,1,1,1,1,1
widoco,no,1,2,2,12,4,2.4794375000000004,1,1,1,10,3,211,2,1,11.916151,1,1,1,1,1
xstream,no,2,3,14,37,17,100.21122749999999,2,0,6,12,74,103,0,0,4.010237,0,2,1,2,1
ztzip,no,1,0,11,28,11,59.48490000000001,1,0,3,6,40,48,0,0,2.944927,1,1,1,1,1


==> tables/overall_gondar_llmpocgen_expkit_glm-5.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,19,28,12.366041400000002,1,0,126,132,23,26,3,1,43,2.815598000000002,1,1,1,1,1
apache-commons-compress,yes,4,2,10,15,12,4.0776466,3,1,19,33,7,13,2,2,10,0.37452500000000005,3,4,4,4,4
batik,no,1,0,0,0,0,0.0,0,0,6,91,0,52,0,0,2,1.5981120000000006,0,1,0,1,0
bcel,no,1,0,14,11,14,3.6811217999999997,1,1,6,26,0,4,0,0,2,0.270479,0,1,0,1,1
cxf,no,1,1,25,27,26,51.687813,1,1,9,9,2,2,1,1,3,0.035117,1,1,1,1,1
feign,no,1,0,1,0,1,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,2,2,0.1464084,1,0,9,9,2,2,0,0,3,0.040697000000000004,0,1,0,1,0
geonetwork,no,1,0,2,2,2,0.29637199999999997,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
htmlunit,no,1,0,0,0,0,0.0,0,0,0,13,0,0,0,0,0,0.139241,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,35,20,30.764464599999997,0,0,3,39,3,3,1,1,1,0.475334,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,15,24,27,65,51,28.834343799999996,9,1,83,125,16,23,1,1,31,0.46426,5,10,9,10,10
kylin,no,1,0,3,6,3,0.5722559999999999,1,0,12,18,2,2,0,0,2,0.078649,0,1,1,1,1
oripa,no,1,0,2,3,2,0.121172,1,1,0,0,0,0,0,0,0,0.0,0,1,0,1,1
pac4j,no,1,1,0,2,1,0.1483128,0,0,9,9,0,0,0,0,3,0.021516,0,1,0,1,0
rdf4j,no,3,2,16,30,18,21.83355800000001,3,1,15,33,10,20,4,2,7,0.13771899999999998,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,17,0,1.3702619999999999,0,0,9,35,2,5,1,1,3,0.364776,1,1,1,1,1
tika,yes,5,0,31,46,31,25.871389000000004,3,0,31,70,8,12,0,0,11,1.036278,2,5,3,5,3
tika-delta,yes,4,0,61,121,40,66.7477188,3,0,12,46,2,16,1,1,4,0.574847,2,3,1,3,2
widoco,no,1,2,2,10,4,0.45569799999999994,1,1,3,12,0,0,0,0,1,0.010186,0,1,1,1,1
xstream,no,2,3,14,10,17,5.247978199999999,2,1,13,27,0,0,0,0,5,0.15556000000000003,0,2,1,2,1
zookeeper,yes,3,3,3,0,6,0.0,0,0,15,21,0,2,0,0,5,0.2937749999999999,0,2,2,2,2
ztzip,no,1,0,11,16,11,11.951956399999998,1,0,3,6,0,0,0,0,1,0.011657,0,1,0,1,0


==> tables/overall_gondar_llmpocgen_expkit_gpt-5-nano.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,31,28,6.378080399999998,0,0,74,80,55,71,2,1,41,0.6701140000000002,1,1,1,1,1
apache-commons-compress,yes,4,2,10,18,12,0.8816284999999996,3,0,7,19,20,91,5,3,4,0.367268,3,3,3,3,3
batik,no,1,0,0,0,0,0.0,0,0,6,96,14,222,0,0,2,1.1155939999999998,0,1,0,1,0
bcel,no,1,0,14,21,14,1.4575114000000002,1,0,3,14,0,4,0,0,1,0.08352899999999999,0,1,0,1,0
cxf,no,1,1,25,38,26,11.329645900000003,1,0,4,4,18,18,9,1,2,0.061688999999999994,1,1,1,1,1
feign,no,1,0,1,2,1,0.0081992,1,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,4,2,0.031196599999999998,1,0,6,6,23,23,0,0,2,0.11445,0,1,0,1,0
geonetwork,no,1,0,2,3,2,0.22981059999999998,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
htmlunit,no,1,0,0,0,0,0.0,0,0,0,16,0,47,0,0,0,0.24951299999999998,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,29,40,8.951573349999997,0,0,3,39,5,42,5,1,1,0.256134,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,15,24,27,60,51,5.687994150000001,8,0,41,84,192,453,12,9,23,1.4757089999999997,9,10,9,10,10
kylin,no,1,0,3,1,3,0.08758170000000001,1,0,6,9,21,38,0,0,1,0.14431,0,1,1,1,1
oripa,no,1,0,2,3,2,0.0213968,1,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.0255814,0,0,9,9,13,13,0,0,3,0.040644,0,1,0,1,0
rdf4j,no,3,2,16,25,18,5.861004699999987,3,1,5,18,23,72,2,2,4,0.277601,3,3,2,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,24,12,2.2809771,1,0,7,21,7,34,0,0,3,0.22183599999999998,0,1,0,1,0
tika,yes,5,0,31,39,31,7.001006750000003,1,0,1,19,4,52,1,1,1,0.149345,1,2,1,2,1
tika-delta,yes,4,0,61,114,61,16.542484600000005,3,0,4,19,8,49,1,1,2,0.34375700000000003,1,2,1,3,1
widoco,no,1,2,2,5,4,0.09583244999999997,1,0,1,10,2,26,1,1,1,0.09858700000000001,1,1,1,1,1
xstream,no,2,3,14,21,17,3.2568506999999998,1,0,4,14,22,37,0,0,2,0.151175,0,1,0,1,0
zookeeper,yes,3,3,3,3,6,0.27606084999999997,0,0,13,13,29,29,0,0,5,0.322588,1,2,2,2,2
ztzip,no,1,0,11,23,11,2.782091600000003,1,0,3,6,6,10,0,0,1,0.081181,0,1,0,1,0


==> tables/overall_gondar_llmpocgen_expkit_gpt-5.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,26,28,100.87635124999998,1,0,49,55,332,347,28,1,48,108.81824000000002,1,1,1,1,1
apache-commons-compress,yes,4,2,10,14,12,19.20915750000001,3,0,5,15,10,102,7,3,3,21.059506999999996,3,3,3,3,3
batik,no,1,0,0,0,0,0.0,0,0,5,71,4,209,0,0,2,116.68493,1,1,1,1,1
bcel,no,1,0,14,17,14,25.554415,1,0,1,37,3,190,1,1,1,54.168344000000005,1,1,0,1,1
cxf,no,1,1,25,41,26,221.66743375000004,1,0,2,2,4,4,2,1,1,0.10404,1,1,1,1,1
feign,no,1,0,1,0,1,0.21340000000000003,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,1,2,0.473085,1,0,4,4,15,15,15,1,2,2.899162,1,1,0,1,1
geonetwork,no,1,0,2,3,2,1.2221350000000002,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,49,40,206.41603750000004,0,0,2,31,16,81,3,1,2,56.99291299999999,1,1,1,1,1
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,24,27,56,51,107.97474875000002,10,0,46,90,353,928,70,10,24,107.07205400000002,10,11,11,11,11
kylin,no,1,0,3,3,3,2.02687625,1,0,4,7,23,36,25,1,1,4.490852,1,1,1,1,1
oripa,no,1,0,2,1,2,0.38080749999999997,1,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.47933000000000003,0,0,9,9,17,17,0,0,3,10.453009,0,1,0,1,0
rdf4j,no,3,2,16,29,18,70.93798375000006,3,0,3,21,55,286,6,3,3,18.092443000000003,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika-delta,yes,1,0,16,29,16,83.65136499999998,1,0,1,13,2,132,1,1,1,16.974098,1,1,1,1,1
tika-delta,yes,3,0,45,106,45,240.75317499999997,2,0,2,5,16,40,2,1,1,8.095617,1,1,1,2,1
tika,no,1,0,12,25,12,53.628566250000006,1,0,18,54,44,174,0,0,8,27.408956000000003,0,1,0,1,0
tika,yes,5,0,31,76,31,156.05366249999994,3,0,6,12,58,108,2,2,3,7.026065,2,3,2,3,2
widoco,no,1,2,2,4,4,2.2931475,1,0,1,10,2,113,1,1,1,8.272158000000001,1,1,1,1,1
xstream,no,2,3,14,11,17,36.10732749999999,1,1,7,19,85,166,1,1,3,18.217663,1,2,2,2,2
zookeeper,yes,3,3,3,4,6,4.657475000000001,1,0,14,14,62,62,3,1,6,16.883849,2,3,3,3,3
ztzip,no,1,0,11,21,11,34.66619500000001,1,0,1,4,4,27,1,1,1,4.564277000000001,1,1,1,1,1


==> tables/overall_gondar_llmpocgen_expkit_gpt-oss-120b.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,64,28,3.818472449999999,0,0,83,89,6,6,1,1,37,0.25233500000000003,1,1,1,1,1
apache-commons-compress,yes,4,2,10,26,12,0.61604775,4,3,16,31,12,31,2,2,9,0.044717999999999994,3,4,3,4,3
batik,no,1,0,0,0,0,0.0,0,0,6,93,13,111,0,0,2,0.33978600000000003,0,1,0,1,0
bcel,no,1,0,14,20,14,0.86906595,1,0,3,23,7,15,0,0,1,0.045216000000000006,0,1,0,1,0
cxf,no,1,1,25,31,26,9.41345025,1,1,3,3,6,6,3,1,2,0.005709,1,1,1,1,1
feign,no,1,0,1,2,1,0.0049857,1,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,2,2,0.012763799999999999,1,0,12,12,12,12,0,0,4,0.010545,0,1,0,1,0
geonetwork,no,1,0,2,3,2,0.0303201,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
htmlunit,no,1,0,0,0,0,0.0,0,0,0,12,0,3,0,0,0,0.018886,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,34,40,6.581533949999996,0,0,0,36,0,4,0,0,0,0.032319,0,0,0,0,0
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,15,24,27,100,51,4.9709810999999995,9,0,55,97,107,161,7,6,25,0.132633,8,10,9,10,10
kylin,no,1,0,3,5,3,0.06370410000000001,1,0,6,9,10,16,0,0,1,0.008614,0,1,1,1,1
oripa,no,1,0,2,5,2,0.012686999999999999,1,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.0124902,0,0,3,3,0,0,0,0,1,0.0016970000000000002,0,1,0,1,0
rdf4j,no,3,2,16,26,18,2.3033434500000007,3,2,4,17,13,36,5,3,3,0.028986,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,32,12,1.6340644500000001,1,0,13,39,4,24,0,0,5,0.047866,0,1,0,1,0
tika,yes,5,0,31,63,31,4.307054249999999,1,0,9,50,13,46,6,3,5,0.04605499999999999,3,4,4,4,4
tika-delta,yes,4,0,61,152,61,9.574156049999997,3,0,13,42,4,24,0,0,5,0.07430899999999999,0,3,0,3,0
widoco,no,1,2,2,8,4,0.038646,1,1,1,10,9,29,5,1,1,0.012182,1,1,1,1,1
xstream,no,2,3,14,29,17,1.5832948499999997,2,0,6,12,18,23,0,0,2,0.018581,0,2,2,2,2
zookeeper,yes,3,3,3,4,6,0.17256119999999997,0,0,18,30,0,0,0,0,6,0.005758000000000002,0,2,1,2,1
ztzip,no,1,0,11,31,11,1.4157046500000003,1,0,3,6,5,10,0,0,1,0.005915999999999999,0,1,0,1,0


==> tables/overall_gondar_llmpocgen_expkit_sonnet-4_5.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,55,28,52.92349199999998,1,0,48,54,559,609,64,1,146.216643,1,1,1,1,1 
apache-commons-compress,yes,4,2,10,23,12,13.436472,4,3,18,26,200,257,7,4,47.63907299999999,4,4,4,4,4 
batik,no,1,0,0,0,0,0.0,0,0,9,102,116,2057,0,0,286.22247899999996,1,1,1,1,1 
bcel,no,1,0,14,22,14,12.180248999999998,1,1,3,39,15,609,0,0,153.296157,0,1,0,1,1 
cxf,no,1,1,25,19,26,140.09557800000005,0,0,2,2,22,22,14,1,1.077423,1,1,1,1,1 
feign,no,1,0,1,2,1,0.067242,1,1,0,0,0,0,0,0,0.0,0,1,1,1,1 
fuzzy,no,1,0,2,6,2,0.27903,1,0,5,5,103,103,1,1,4.712406,1,1,1,1,1 
geonetwork,no,1,0,2,4,2,0.5587139999999999,0,0,9,9,154,154,51,1,37.724655,1,1,1,1,1 
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1 
jackson-databind,no,1,0,40,24,40,68.01740699999996,0,0,3,35,9,697,7,1,163.090149,1,1,1,1,1 
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0 
jenkins,no,14,24,27,101,51,86.56482900000003,10,0,48,92,501,929,54,10,80.722077,11,11,11,12,12 
kylin,no,1,0,3,4,3,1.2942,1,0,4,7,24,38,10,1,7.412316000000001,1,1,1,1,1 
oripa,no,1,0,2,9,2,0.220902,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1 
pac4j,no,1,1,0,1,1,0.20894400000000002,0,0,9,9,59,59,0,0,17.650268999999998,0,1,0,1,0 
tika,yes,5,0,31,72,31,81.59951400000001,2,1,7,19,104,196,5,2,24.227580000000003,2,3,3,3,3 
tika-delta,yes,3,0,45,109,45,137.54292899999987,1,0,1,4,6,55,3,1,7.841505000000001,1,1,1,1,1 
zookeeper,yes,3,3,3,4,6,2.61363,0,0,6,18,51,124,2,1,29.250876000000005,2,2,2,2,2
rdf4j,no,3,2,16,35,18,44.41826399999999,2,2,3,21,10,456,5,3,24.336270000000003,3,3,3,3,3
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika,no,1,0,12,29,12,31.96464300000001,1,0,1,33,12,248,3,1,33.75348,1,1,1,1,1
tika-delta,yes,1,0,16,39,16,67.66933200000003,0,0,1,25,34,437,1,1,71.55961800000001,1,1,1,1,1
widoco,no,1,2,2,8,4,1.3158210000000001,1,1,1,10,3,274,1,1,17.292530999999997,1,1,1,1,1
xstream,no,2,3,14,32,17,32.04208199999999,2,1,13,32,236,625,0,0,94.144971,0,2,1,2,1
ztzip,no,1,0,11,25,11,29.214215999999993,1,1,2,5,30,109,2,1,17.158317,1,1,1,1,1


==> tables/overall_gondar_llmpocgen_gpt-5.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,4,24,24,28,78.6649,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
apache-commons-compress,yes,4,2,10,13,12,17.0896625,3,0,0,0,0,0,0,0,0.0,0,4,2,4,2
batik,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
bcel,no,1,0,14,10,14,19.447611249999998,1,0,0,0,0,0,0,0,0.0,0,0,0,1,0
cxf,no,1,1,25,34,26,205.61220499999988,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
feign,no,1,0,1,0,1,0.26188,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
fuzzy,no,1,0,2,1,2,0.5286600000000001,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
geonetwork,no,1,0,2,3,2,1.0854025,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
jackson-databind,no,1,0,40,51,40,207.52284125000003,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
jenkins,no,14,24,27,52,51,100.28361499999998,10,1,0,0,0,0,0,0,0.0,0,11,6,11,6
kylin,no,1,0,3,2,3,2.1944037499999998,1,0,0,0,0,0,0,0,0.0,0,1,1,1,1
oripa,no,1,0,2,1,2,0.3514625,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
pac4j,no,1,1,0,2,1,0.5075800000000001,0,0,0,0,0,0,0,0,0.0,0,1,0,1,0
rdf4j,no,3,2,16,30,18,68.69761,3,0,0,0,0,0,0,0,0.0,0,3,1,3,1
shiro,no,1,0,0,0,0,0.0,0,0,0,0,0,0,0,0,0.0,0,0,0,0,0
tika-delta,yes,1,0,16,32,16,94.85585125000006,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
tika-delta,yes,3,0,45,101,45,216.254245,2,0,0,0,0,0,0,0,0.0,0,1,0,2,0
tika,no,1,0,12,25,12,46.496432500000004,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
tika,yes,5,0,31,60,31,123.08113375000002,3,0,0,0,0,0,0,0,0.0,0,3,1,3,1
widoco,no,1,2,2,4,4,2.3111862499999996,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0
xstream,no,2,3,14,5,17,24.48738624999999,0,0,0,0,0,0,0,0,0.0,0,1,1,1,1
zookeeper,yes,3,3,3,4,6,4.561546250000001,0,0,0,0,0,0,0,0,0.0,0,3,2,3,2
ztzip,no,1,0,11,25,11,36.414798750000024,1,0,0,0,0,0,0,0,0.0,0,1,0,1,0


==> tables/overall_llmpocgen_expkit_gpt-5_no-fuzzer.csv <==
Project,aixcc,Reached,Exploited
activemq,false,1,1
apache-commons-compress,true,3,2
batik,false,0,0
bcel,false,1,1
cxf,false,1,1
feign,false,0,0
fuzzy,false,1,1
geonetwork,false,0,0
imaging,false,0,0
jackson-databind,false,0,0
jakarta-mail-api,false,0,0
jenkins,false,10,10
kylin,false,1,1
oripa,false,1,0
pac4j,false,0,0
rdf4j,false,3,3
shiro,false,0,0
tika-delta,true,3,3
tika,false,1,0
tika,true,3,2
widoco,false,1,1
xstream,false,0,0
zookeeper,true,1,1
ztzip,false,1,1


==> tables/overall_plain_jazzer.csv <==
Project,aixcc,Fuzzer_Reached,Fuzzer_Exploited
activemq,false                       ,1      ,1
apache-commons-compress,true         ,3      ,0
batik,false                          ,0      ,0
bcel,false                           ,0      ,0
cxf,false                            ,1      ,0
feign,false                          ,1      ,1
fuzzy,false                          ,1      ,0
geonetwork,false                     ,0      ,0
imaging,false                        ,1      ,1
jackson-databind,false               ,0      ,0
jakarta-mail-api,false               ,0      ,0
jenkins,false                        ,4      ,2
kylin,false                          ,1      ,1
oripa,false                          ,1      ,0
pac4j,false                          ,1      ,0
rdf4j,false                          ,3      ,0
shiro,false                          ,0      ,0
tika-delta,true                      ,0      ,0
tika,false                           ,1      ,0
tika,true                            ,4      ,1
widoco,false                         ,0      ,0
xstream,false                        ,1      ,0
zookeeper,true                       ,2      ,1
ztzip,false                          ,0      ,0


==> tables/overall_plain_jazzer_large_scale.csv <==
Project,aixcc,Total,Fuzzer_Reached,Fuzzer_Exploited
activemq,false,1,1,1
apache-commons-compress,true,4,4,0
batik,false,1,0,0
bcel,false,1,0,0
cxf,false,1,1,0
feign,false,1,1,1
fuzzy,false,1,1,0
geonetwork,false,1,0,0
imaging,false,3,1,1
jackson-databind,false,1,0,0
jakarta-mail-api,false,1,0,0
jenkins,false,14,5,2
kylin,false,1,1,1
oripa,false,1,1,0
pac4j,false,1,1,0
rdf4j,false,3,3,0
shiro,false,1,0,0
tika-delta,true,4,0,0
tika,false,1,1,0
tika,true,5,4,1
widoco,false,1,0,0
xstream,false,2,1,0
zookeeper,true,3,3,1
ztzip,false,1,0,0


==> tables/overall_simple-agent_gemini-2_5-flash-lite.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,0,0,0,0,0.0,0,0,0,28,0,38,0,0,0,0.116603,0,1,1,1,1
apache-commons-compress,yes,4,0,0,0,0,0.0,0,0,0,12,0,18,0,0,0,0.049536000000000004,0,2,1,2,1
batik,no,1,0,0,0,0,0.0,0,0,0,58,0,39,0,0,0,0.08491399999999999,0,0,0,0,0
bcel,no,1,0,0,0,0,0.0,0,0,0,18,0,26,0,0,0,0.032578,0,0,0,0,0
cxf,no,1,0,0,0,0,0.0,0,0,0,33,0,19,0,0,0,0.039727,0,0,0,0,0
feign,no,1,0,0,0,0,0.0,0,0,0,2,0,4,0,0,0,0.002959,0,1,1,1,1
fuzzy,no,1,0,0,0,0,0.0,0,0,0,2,0,2,0,0,0,0.029221,0,0,0,0,0
geonetwork,no,1,0,0,0,0,0.0,0,0,0,2,0,0,0,0,0,0.0008010000000000001,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,8,0,10,0,0,0,0.013703000000000002,0,1,1,1,1
jackson-databind,no,1,0,0,0,0,0.0,0,0,0,40,0,30,0,0,0,0.07613999999999999,0,0,0,0,0
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,6,0,4,0,0,0,0.011158999999999999,0,0,0,0,0
jenkins,no,14,0,0,0,0,0.0,0,0,0,104,0,67,0,0,0,0.26944500000000005,0,2,2,2,2
kylin,no,1,0,0,0,0,0.0,0,0,0,3,0,6,0,0,0,0.002227,0,1,1,1,1
oripa,no,1,0,0,0,0,0.0,0,0,0,4,0,6,0,0,0,0.004445999999999999,0,0,0,1,0
pac4j,no,1,0,0,0,0,0.0,0,0,0,1,0,0,0,0,0,0.002286,0,0,0,0,0
rdf4j,no,3,0,0,0,0,0.0,0,0,0,19,0,14,0,0,0,0.058688000000000004,0,0,0,0,0
shiro,no,1,0,0,0,0,0.0,0,0,0,8,0,1,0,0,0,0.076031,0,0,0,0,0
tika,no,1,0,0,0,0,0.0,0,0,0,12,0,5,0,0,0,0.05750999999999999,0,0,0,0,0
tika,yes,5,0,0,0,0,0.0,0,0,0,35,0,17,0,0,0,0.09637100000000001,0,3,2,3,2
tika-delta,yes,4,0,0,0,0,0.0,0,0,0,65,0,36,0,0,0,0.12024200000000004,0,0,0,0,0
widoco,no,1,0,0,0,0,0.0,0,0,0,4,0,8,0,0,0,0.011897,0,1,1,1,1
xstream,no,2,0,0,0,0,0.0,0,0,0,20,0,16,0,0,0,0.076008,0,0,0,0,0
zookeeper,yes,3,0,0,0,0,0.0,0,0,0,6,0,10,0,0,0,0.010498,0,1,1,1,1
ztzip,no,1,0,0,0,0,0.0,0,0,0,11,0,14,0,0,0,0.014119999999999999,0,1,1,1,1


==> tables/overall_simple-agent_gemini-2_5-pro.csv <==
Project,AIXCC,Total,STA_Paths,CGA_Paths,LPG_Seeds,BB_Paths,LPG_Cost,LPG_Reached,LPG_Exploited,Expkit_Invocations,Expkit_Total_Invocations,Expkit_Seeds,Expkit_Total_Seeds,Expkit_Crashes,Expkit_CPVs_With_Crashes,Expkit_Groups,Expkit_Cost,Expkit_Exploited,Fuzzer_Reached,Fuzzer_Exploited,Overall_Reached,Overall_Exploited
activemq,no,1,0,0,0,0,0.0,0,0,0,28,0,40,0,0,0,2.4258970000000004,0,1,1,1,1
apache-commons-compress,yes,4,0,0,0,0,0.0,0,0,0,12,0,20,0,0,0,0.774327,0,3,2,3,2
batik,no,1,0,0,0,0,0.0,0,0,0,58,0,61,0,0,0,1.5381770000000006,0,0,0,0,0
bcel,no,1,0,0,0,0,0.0,0,0,0,18,0,32,0,0,0,0.568462,0,0,0,0,0
cxf,no,1,0,0,0,0,0.0,0,0,0,33,0,33,0,0,0,0.8900460000000001,0,1,1,1,1
feign,no,1,0,0,0,0,0.0,0,0,0,2,0,4,0,0,0,0.05178,0,1,1,1,1
fuzzy,no,1,0,0,0,0,0.0,0,0,0,2,0,4,0,0,0,0.043892,0,0,0,0,0
geonetwork,no,1,0,0,0,0,0.0,0,0,0,2,0,4,0,0,0,0.05679,0,0,0,0,0
imaging,no,3,0,0,0,0,0.0,0,0,0,8,0,16,0,0,0,0.24029399999999998,0,1,1,1,1
jackson-databind,no,1,0,0,0,0,0.0,0,0,0,40,0,66,0,0,0,5.35572,0,0,0,0,0
jakarta-mail-api,no,1,0,0,0,0,0.0,0,0,0,6,0,12,0,0,0,0.13030599999999998,0,0,0,0,0
jenkins,no,14,0,0,0,0,0.0,0,0,0,104,0,107,0,0,0,4.049269,0,2,2,2,2
kylin,no,1,0,0,0,0,0.0,0,0,0,3,0,6,0,0,0,0.057128,0,1,1,1,1
oripa,no,1,0,0,0,0,0.0,0,0,0,4,0,8,0,0,0,0.067966,0,1,0,1,0
pac4j,no,1,0,0,0,0,0.0,0,0,0,1,0,0,0,0,0,0.106346,0,0,0,0,0
rdf4j,no,3,0,0,0,0,0.0,0,0,0,19,0,22,0,0,0,0.6113739999999998,0,0,0,0,0
shiro,no,1,0,0,0,0,0.0,0,0,0,8,0,10,0,0,0,0.684547,0,0,0,0,0
tika,no,1,0,0,0,0,0.0,0,0,0,12,0,13,0,0,0,0.824302,0,1,0,1,0
tika,yes,5,0,0,0,0,0.0,0,0,0,35,0,32,0,0,0,1.5720919999999998,0,3,3,3,3
tika-delta,yes,4,0,0,0,0,0.0,0,0,0,65,0,60,0,0,0,3.3635810000000017,0,2,0,2,0
widoco,no,1,0,0,0,0,0.0,0,0,0,4,0,8,0,0,0,0.076212,0,1,1,1,1
xstream,no,2,0,0,0,0,0.0,0,0,0,20,0,27,0,0,0,1.3367200000000001,0,0,0,0,0
zookeeper,yes,3,0,0,0,0,0.0,0,0,0,6,0,4,0,0,0,0.15439499999999998,0,2,2,2,2
ztzip,no,1,0,0,0,0,0.0,0,0,0,11,0,20,0,0,0,0.320516,0,1,1,1,1


==> tables/static_analysis_sota.csv <==
Model,TP,FP,FN,TN,Cost
gpt-5,52,331,2,7877,$353.39
gemini-2.5-pro,50,308,4,7900,$123.74
sonnet-4.5,51,304,3,7904,$751.93
gpt-5-nano,51,413,3,7795,$4.60
gemini-2.5-flash-lite,51,273,3,7935,$40.99
glm-5,51,309,3,7899,$19.32
gpt-oss-120b,52,692,2,7516,$1.74
CodeQL,14,215,40,7993,$1.13
SpotBugs,20,244,34,7964,$1.13

